ExoStack: A Modular and Reconfigurable Software Framework for Wearable Robotics Using ROS 2

Wearable robots depend on a software chain that links body-worn sensing to gait interpretation, assistance generation, and actuation. Personalization further requires each measured response to remain associated with the assistance parameters that generated it. This paper presents ExoStack, a modular ROS 2 framework for implementing that chain across embedded hubs and a host computer. Its Embedded Sensing and Actuation (ESA) library configures ESP32 boards as microROS sensing and actuation hubs. ExoCore supplies multi-hub synchronization, gait-event detection, profile generation, motion planning, cost evaluation, and human-in-the-loop (HIL) optimization as configuration-instantiated nodes. The PASE desktop application edits configurations, launches the processing stages, and visualizes ROS 2 topics. Hardware drivers and algorithm plugins can be added through defined interfaces without modifying the generic processing nodes. We characterize hub and planner timing on three embedded computers and demonstrate reuse on two pneumatic exosuits.

==> README.txt <==
ExoStack manuscript source package for arXiv

Main file: ExoStack_Manuscript_NoHeader_MacrosFixed.tex

Build from this directory with:
  pdflatex ExoStack_Manuscript_NoHeader_MacrosFixed
  pdflatex ExoStack_Manuscript_NoHeader_MacrosFixed

The matching .bbl file is included, so BibTeX is not required to compile the submitted source.
The refs.bib file is also included for bibliography editing or regeneration.

Figures used by the manuscript:
  FIG1.png
  FIG2.png
  FIG5.png
  FIG7.png
  FIG8_repository.png
  FIG_bench.png

All figure files are placed beside the main TeX file.

